Ordering Selection Operators Using the Minmax Regret Rule

Optimising queries in real-world situations under imperfect conditions is still a problem that has not been fully solved. We consider finding the optimal order in which to execute a given set of selection operators under partial ignorance of their selectivities. The selectivities are modelled as intervals rather than exact values and we apply a concept from decision theory, the minimisation of the maximum regret, as a measure of optimality. We show that the associated decision problem is NP-hard, which renders a brute-force approach to solving it impractical. Nevertheless, by investigating properties of the problem and identifying special cases which can be solved in polynomial time, we gain insight that we use to develop a novel heuristic for solving the general problem. We also evaluate minmax regret query optimisation experimentally, showing that it outperforms a currently employed strategy of optimisers that uses mean values for uncertain parameters.

==> Enron_avg_regret.txt <==
x_axis	empty_U		empty_W		DW		DW_W		DW_W_W		midp
2	1	    	1	 	1	 	1	     	1         	1	     	
3	1	1	    	1	    	1	     	1	    	1.03768510668919 
4	1.0071248324	1.0057085072 	1	1 	1	1.05495525106092
5	1.0118617514	1.0126510193	1.0136048394	1.0016234774 	1.0016234774	1.06436994145598
6	1.0139162447	1.0122448467	1.0126558672	1.0007176170  	1.0007176170 	1.04353826437206
7	1.0276030914	1.0529994087	1.0171200164	1.0000048965 	1.0000048965	1.05870878280263
8	1.0239537332	1.0429326970	1.0126100879	1.0029965500 	1.0029343156	1.09749504126803
9	1.0207986085	1.0145179540	1.0134355192 	1.0008845516 	1.0008845516	1.08724312360236 
10	1.0350072108 	1.0401746778	1.0365220640	1.0024236086 	1.0024236086	1.09922421145032

==> Enron_exact_sol.txt <==
x_axis	empty_U	empty_W	DW	DW_W	DW_W_W	midp	
2	1	1	1	1	1	1
3	1	1	1	1	1	0.90
4	0.95	0.90	1	1	1	0.80
5	0.69	0.80	0.75	0.90	0.90	0.45
6	0.70	0.70	0.65	0.80	0.80	0.45
7	0.64	0.60	0.75	0.95	0.95	0.20
8	0.45	0.45	0.55	0.60	0.65	0.10
9	0.47	0.50	0.55	0.60	0.60	0.20
10	0.32	0.40	0.40	0.70	0.70	0.00

==> Enron_worst_regret.txt <==
x_axis	empty_U	empty_W	DW	DW_W	DW_W_W	midp	
2	1	1	1	1	1	1
3	1	1	1	1	1	1.439055523
4	1.493922631	1.071831882	1	1	1	1.493922631
5	1.319090123	1.215317042	1.215317042	1.0299212	1.0299212	1.366909369
6	1.323109457	1.193539182	1.193539182	1.004357802	1.004357802	1.172124754
7	1.421167852	1.421167852	1.166191019	1.000097929	1.000097929	1.266062118
8	1.383243964	1.522367326	1.155904647	1.05080861	1.05080861	1.383243964
9	1.332289325	1.191321217	1.191321217	1.010064961	1.010064961	1.315758146
10	1.463606228	1.288926566	1.252289435	1.038554537	1.038554537	1.318442565

==> avg_regret.txt <==
x_axis	empty_U		empty_W		DW		DW_W		DW_W_W		midp
2	1	    	1	 	1	 	1	     	1         	1	     	
3	1.0063667122	1	    	1	    	1	     	1	    	1.0168725657 
4	1.0264617708	1.020570209 	1.0105447662	1.0031116212 	1.0031116212	1.0667458908
5	1.0318858206	1.0213100531	1.0155388346	1.0045126971 	1.0045126971	1.0896266252
6	1.0319742782	1.0196955345	1.0183609565	1.002623964  	1.002623964 	1.1089725445
7	1.0432606376	1.0519364428	1.0292906361	1.0052681797 	1.0042916614	1.1434392524
8	1.0461067147	1.0516440075	1.0363238141	1.0100839952 	1.0096304344	1.1010829443
9	1.0547532815	1.0354030219	1.027598704 	1.0098921036 	1.0094247358	1.124191896 
10	1.0794614463 	1.1047966686	1.0778001368	1.0114253449 	1.0103321996	1.1459320425



	
	
	
	
	
	
	



==> avg_ssb.txt <==
x_axis	midp	mean	wplus	
2	0.18572	0.68358 0.18572
3	0.14222	0.84600	0.13936
4	0.19382	1.07049	0.21885
5	0.33643	1.06652	0.31931
6	0.17575	0.71089	0.17832
7	0.98789	1.86761	1.01019
8	0.97313	1.67506	0.97054
9	1.59223	2.78669	1.58578
10	0.95368	2.32717	0.89936



==> exact_sol.txt <==
x_axis	empty_U	empty_W	DW	DW_W	DW_W_W	midp
2	1    	1   	1   	1   	1   	1   	
3	0.977	1   	1   	1   	1   	0.91
4	0.837	0.86	0.87	0.92	0.92	0.74
5	0.77 	0.77	0.81	0.85	0.85	0.55
6	0.577	0.6 	0.66	0.76	0.76	0.32
7	0.515	0.56	0.64	0.73	0.75	0.22
8	0.371	0.41	0.4 	0.48	0.51	0.19
9	0.281	0.3 	0.34	0.44	0.45	0.07
10	0.21 	0.15	0.18	0.39	0.44	0.03

	
	
	
	
	
	
	



==> run_time.txt <==
x_axis	empty_U		DW		DW_W		DW_W_W		midpoint	mean
10	0.120052546	0.227214263	0.239834021	0.324997153	0.0123394892	0.115941
50	1.714594696	2.174047134	10.05441159	17.8805152	0.0124280936	0.179525
100	45.00721009	50.26061025	279.4617985	505.7960184	0.0125802978888889	0.228862
150	283.8304004	342.426946	1808.692395	3409.620563	0.0130208941	0.283184
200	1098.715127	1514.344494	8672.658741	15731.84915	0.0142704627	0.310724

==> std_ssb.txt <==
x_axis	midp	mean	wplus	
2	0.78161	2.16918	0.78161
3	0.73574	3.07388	0.72776
4	0.76494	3.78447	0.83147
5	1.42157	3.60393	1.35897
6	0.69645	3.48462	0.69636
7	3.85645	5.90042	3.90743
8	3.66000	4.57528	3.65203
9	5.95203	7.53544	5.92983
10	2.99931	7.92165	2.99916



==> worst_regret.txt <==
x_axis	empty_U		empty_W		DW		DW_W		DW_W_W		midp
2	1	    	1	    	1	  	1	      	1		1	    
3	1.6074724338	1	    	1	    	1	    	1	    	1.6074724338
4	1.665527394 	1.5267321699	1.2374189245	1.1321563847	1.1321563847	1.7112389095
5	1.7059713059	1.5832765879	1.5622062181	1.1592192696	1.1592192696	1.8550524287
6	1.5292978054	1.2515438144	1.6625576398	1.0477902452	1.0477902452	1.5292978054
7	1.6457293776	1.6457293776	1.3958210925	1.1594611099	1.1594611099	1.7899395529
8	1.9301990333	1.4257398619	1.4257398619	1.1401476163	1.1401476163	1.520743423 
9	1.5477159817	1.5173950353	1.2873287333	1.1673191794	1.1673191794	1.7279111719
10	1.799113032 	1.9374602402	1.9374602402	1.2289662996	1.2289662996	1.530958062 



	
	
	
	
	
	
	


